Scalable Nuclear Density Functional Theory with Sky3D

In nuclear astrophysics, quantum simulations of large inhomogeneous dense systems as they appear in the crusts of neutron stars present big challenges. The number of particles in a simulation with periodic boundary conditions is strongly limited due to the immense computational cost of the quantum methods. In this paper, we describe techniques for an efficient and scalable parallel implementation of Sky3D, a nuclear density functional theory solver that operates on an equidistant grid. Presented techniques allow Sky3D to achieve good scaling and high performance on a large number of cores, as demonstrated through detailed performance analysis on a Cray XC40 supercomputer.

==> figures/5000_load_balance.txt <==
64.0	128.0	256.0	512.0	1024.0	1536.0
60.6311	33.1587	16.7374	9.52265	5.52796	3.53095
74.4973	22.3596	13.1549	5.30326	5.7326	3.12934
12.0878	5.94907	2.87736	1.75942	2.46412	2.47364
2.33335	0.63	0.40596	0.19583	0.19993	0.13825
3.38062	0.69633	0.52815	0.44562	0.39781	0.47598
0.1512	0.05447	0.02539	0.01915	0.02134	0.01294
27.8136	16.6415	7.54092	4.55063	2.46105	1.62764
39.4226	9.99726	5.61758	2.65592	2.89983	1.66931
3.84645	3.26795	2.09907	1.39077	1.05704	0.64608
9.6121	2.82614	1.54602	1.43458	1.47172	0.86706
43.2848	15.9771	9.42523	7.22316	7.27314	3.94328
43.2777	15.9741	9.38434	7.22259	7.29281	3.99142


==> revision_doc.txt <==
Reviewers' comments:

Reviewer #1: This goal of this paper is to describe a new parallel implementation of Sky3D, a code used to solve problems in nuclear density functional theory of interest to the field of nuclear astrophysics. To this end, the authors have clearly demonstrated both the details of their method and its merit from a computational perspective.

I hope the authors may consider the following suggestions in the spirit of adding clarity to the paper:

Section 1:
Paragraph 3:
It would be useful to the reader to provide an estimate for how large the boxes would need to be relative to those of current QM simulations for defects to be discovered.

Paragraph 4:
This paragraph is very vague and would benefit greatly from some concrete statements on how nuclear DFT is more reliable and why it is computational feasible (or why other methods are not feasible).

Paragraph 5:
What is meant by "reasonably fast"? It would benefit the reader if the authors could provide some citations to alternative codes and their methods.

Paragraph 6:
The authors make the statement "For the relatively simple case of time-dependent problems, ...", but it is not clear why a time-dependent problem would be simpler than the static case. To my naive understanding, the opposite would be true. The authors should explain why the static problem would be more challenging than the time-dependent case.

Section 2.1
This section could use some restructuring solely for the purposes of clarity. The following are only suggestions:
Paragraph 1, last sentence:
What is meant by convergence in this context? It might be helpful to put Equation (4) here.

Paragraph 2:
"Mean field" is never defined precisely; this may be a natural place to do so.

Paragraph 3:
The authors repeatedly mention "iterations", but at this point in the paper it is not clear what this means. I would suggest moving Equation (2) and it's encompassing paragraph in Section 2.2 to earlier in this section so that the reader has the proper definitions.

Paragraph 4:
"As a result, the mean field can change drastically from one iteration to the next."---The authors make a big jump in reasoning here that I can't follow. Why is it that self-bound nuclei lead to drastic changes in the mean field between iterations?

Paragraph 4, last sentence:
Why are the electronic DFT methods expensive? Naively, this seems to conflict with the earlier statement that electronic DFT calculations converge relatively quickly. Furthermore, "reasonably fast" seems very vague; could the authors expand on this in more detail?

Section 2.2
Paragraph 2, second sentence:
The authors state that nuclear DFT is "self-consistent" and "solved iteratively". I would suggest removing the "self-consistent" definition as it could imply the two terms mean different things.

Paragraph 2, third sentence:
How is it determined which state is best suited for the problem?

Section 3
Paragraph 1, third and fourth sentences:
It would be helpful to the reader if the authors could provide a citation for these statements, or alternatively, a terse explanation of why 3D FFTs do not scale well.

Paragraph 2:
The authors should explain what is meant by "2D" and "1D" distributions. This terminology was quite confusing throughout the paper, but this would be a good location to define them properly---for example, what is it that is being distributed, and why would 1D distributions have wave functions fully present on the node?

Figure 1:
"Phi" is used here (step 2) without prior definition. I assume these are the non-diagonalized, non-orthogonalized wave functions?

Section 3.1
Paragraph 1, last sentence:
Are these processor groups physically close or just a logical convenience? This ties in with my earlier point about properly defining "2D" distributions.

Paragraph 2, "Since calculation of the overlap...":
Some explanation of why the 2D partitioned steps scale quadratically is warranted here. Perhaps move equations (5) and (6) here.

Paragraph 3:
Why is it important for the number of rows and columns to be close to the square roots?

Paragraph 4:
Possibly tied in with previous question: why would tall & skinny matrices result in performance degradation?

Section 3.2.1
Paragraph 1:
"Phi" needs to be defined.

Paragraph 3 (last paragraph):
How sensitive are the choices of NB and MB for performance? What range of particle counts and/or grid size were these choices of NB and MB optimized for? How sensitive are these choices to the particular hardware architecture?

Section 3.2.2
Last paragraph:
Are the costs for calculating I and H similar with respect to each other?

Section 3.2.3
Paragraph 1, "...because the number of wave functions has to be significantly smaller than the size of the basis.":
It is not immediately clear why this would have to be case.

Section 3.3
Paragraph 1:
Spelling error for "Hamilton operator"

Section 3.4
This entire section would be useful to have earlier in the text. I suggest moving it to just prior to Section 3.2.1.

Section 3.5
Last paragraph:
Some discussion here about the trend for memory per node in HPC for next-generation systems and beyond and how this may affect Sky3D would be helpful to the reader.

Section 5.1
Paragraph 1:
Are the authors using hyper-threading? It might be useful to specify physical cores versus logical cores here and in the discussion that follows. Would the performance of the code benefit from using hyper-threads?

Section 5.2
The authors should make the case for which type of scaling (weak vs strong) is most relevant for this problem.

Paragraph 1:
Are these node counts what would typically be used in a production simulation?

The authors should address whether the ScaLAPACK scaling problems are a problem for eigensolvers in general or for the ScaLAPACK implementation. Are there other libraries the authors could easily implement and test?

Section 5.3
Paragraph 3, last sentence:
The authors state that the performance is "contrary to what conventional wisdom would suggest". I would suggest avoiding this terminology, and instead, use something like "contrary to what one might naively expect".

Some exploration of using OpenMP for hyper-threading only might also be informative---i.e. keep the number of MPI ranks and physical core counts the same, but use OpenMP for hyper-threading.

Section 6
First paragraph, "Contrary to the conventional wisdom...":
See previous comment from Section 5.3.

 

Second paragraph:
What is the important milestone? Is it just the number of nucleons or does this represent an advance in the physical fidelity of the simulation---i.e. what physics can now be captured that couldn't before?

Last paragraph:
I would urge the authors to reconsider labeling this as a "relatively simple task". The libraries may be well-optimized for these architectures, but performance of the simulations will generally depend on the details of the specific implementation within a given code.

Figures 4, 5, 6, 8, 10, and 11 would all benefit from slightly larger markers.

